Adversarial optimization leads to over-optimistic security-constrained dispatch, but sampling can help

To ensure safe, reliable operation of the electrical grid, we must be able to predict and mitigate likely failures. This need motivates the classic security-constrained AC optimal power flow (SCOPF) problem. SCOPF is commonly solved using adversarial optimization, where the dispatcher and an adversary take turns optimizing a robust dispatch and adversarial attack, respectively. We show that adversarial optimization is liable to severely overestimate the robustness of the optimized dispatch (when the adversary encounters a local minimum), leading the operator to falsely believe that their dispatch is secure. To prevent this overconfidence, we develop a novel adversarial sampling approach that prioritizes diversity in the predicted attacks. We find that our method not only substantially improves the robustness of the optimized dispatch but also avoids overconfidence, accurately characterizing the likelihood of voltage collapse under a given threat model. We demonstrate a proof-of-concept on small-scale transmission systems with 14 and 57 nodes.

==> rebuttal.txt <==
The primary question (raised by Reviewers 2 and 3 and the meta-reviewer) is whether our paper is relevant to the robotics community, given that many of our experiments involve a power grid example (a large-scale cyberphysical system, but not one traditionally seen as a "robot"). In response to the reviewers' questions on this point: we have developed a general purpose algorithm for predicting and mitigating failures, and we believe that our results are immediately relevant to the robotics community, as Reviewer 1 points out: "The manuscript addresses a timely and relevant topic".

1. Our algorithm is relevant to the robotics community and can be used to find failures in practical robotic systems.

Reviewer 2 points out that many robot failures are due to unmodeled effects, which our simulation-based approach might not capture. Although unmodeled effects do cause some failures, a much larger share of failures observed by practicing roboticists involve either a) software bugs, b) undesirable emergent behaviors (often due to interactions between subsystems; see [1] for examples), or c) rare events arising from modeled uncertainties in the environment (see [2] for examples), both of which can be discovered using our approach. References [1] and [2] provide additional discussion of these points in the robotics literature. Similarly to the approaches in [1] and [2] (which we benchmark against our method in our paper), our approach can be applied to predict and repair failure modes in any robotics application where the uncertainty in the environment can be quantified.

2. Although we use power grids as a motivating example in our paper (largely because it makes the notion of "failure" and "mitigation" more intuitive, but also because it is a challenging high-dimensional, nonlinear benchmark), we have been careful to design a general-purpose framework that is applicable to a wide range of problems.

There is nothing in our problem statement or algorithm that is specific to power systems; in fact, we deliberately defined the problem in terms of a simulator and cost function (rather than an abstract optimization formulation) to make the link to robotics clear. Because of the generality of our approach, we think that it will be of interest to a wide range of other roboticists, who will be able to easily apply our framework to problems in their research (and we provide an open-source implementation of our framework to support these applications).

3. Reviewers 2 and 3 (and the meta-reviewer) ask for clarification about our HW example, including why it is challenging and relevant to practical robotics problems. This problem is inspired by the rich history of multi-agent pursuit-evasion games in robotics (see [3, 4, 5, 6] for examples), and it has applications to search and rescue and environmental monitoring (where the "hiders" might be moving sources of pollution, and "failures" indicate a failure to detect sources of pollution).

We can provide a comparison with other methods on this case study, but we omitted such a comparison in the original manuscript in the interest of concision (since the comparison was already conducted on higher-dimensional problems in the power grid examples). On a practical level, although our version of this problem is simplified, it still involves nonlinear robot dynamics that induce a tracking error relative to the planned path, a limited sensing radius for the seekers, and a high-dimensional search space. We believe that these factors (based on the limitations observed on real robots, and as demonstrated on hardware) make this example non-trivial.

For these reasons, we believe that our work is relevant to the robotics community. Our choice of motivating examples for our paper is just a starting point; since we have developed a general-purpose framework for accelerated failure prediction, we believe that practicing roboticists will be able to readily apply our method to their problems of interest.

References
[1] Y. Zhou, S. Booth, N. Figueroa, and J. Shah, “RoCUS: Robot Controller Understanding via Sampling,” in 5th Annual Conference on Robot Learning, Nov. 2021
[2] M. O'Kelly, A. Sinha, H. Namkoong, R. Tedrake, and J. C. Duchi, “Scalable End-to-End Autonomous Vehicle Testing via Rare-event Simulation,” Advances in Neural Information Processing Systems, vol. 31, 2018.
[3] A. Rahman et al. “AdverSAR: Adversarial Search and Rescue via Multi-Agent Reinforcement Learning.” 2022 IEEE International Symposium on Technologies for Homeland Security (HST) (2022): 1-7.
[4] D.S. Drew. Multi-Agent Systems for Search and Rescue Applications. Curr Robot Rep 2, 189–200 (2021). https://doi.org/10.1007/s43154-021-00048-3
[5] L. Zhang et al. “Multi-agent Pursuit-Evasion Under Uncertainties with Redundant Robot Assignments: Extended Abstract.” 2019 International Symposium on Multi-Robot and Multi-Agent Systems (MRS) (2019): 92-94.
[6] C. Robin and S. Lacroix. “Failure anticipation in pursuit-evasion.” Robotics: Science and Systems (2012).

Actually submitted:
===================

# Question 1

The primary question (raised by Reviewers 2 and 3 and the meta-reviewer) is whether our paper is relevant to the robotics community, given that many of our experiments involve a power grid example (a large-scale cyberphysical system, but not one traditionally seen as a "robot"). In response to the reviewers' questions on this point: we have developed a general purpose algorithm for predicting and mitigating failures, and we believe that our results are immediately relevant to the robotics community, as Reviewer 1 points out: "The manuscript addresses a timely and relevant topic".

1. Our algorithm is relevant to the robotics community and can be used to find failures in practical robotic systems. Reviewer 2 points out that many robot failures are due to unmodeled effects, which our simulation-based approach might not capture. Although unmodeled effects do cause some failures, a much larger share of failures observed by practicing roboticists involve either a) software bugs, b) undesirable emergent behaviors (often due to interactions between subsystems; see [1] for examples), or c) rare events arising from modeled uncertainties in the environment (see [2] for examples), both of which can be discovered using our approach. References [1] and [2] provide additional discussion of these points in the robotics literature. Similarly to the approaches in [1] and [2] (which we benchmark against our method in our paper), our approach can be applied to predict and repair failure modes in any robotics application where the uncertainty in the environment can be quantified.

2. Although we use power grids as a motivating example in our paper (largely because it makes the notion of "failure" and "mitigation" more intuitive, but also because it is a challenging high-dimensional, nonlinear benchmark), we have been careful to design a general-purpose framework that is applicable to a wide range of problems. There is nothing in our problem statement or algorithm that is specific to power systems; in fact, we deliberately defined the problem in terms of a simulator and cost function (rather than an abstract optimization formulation) to make the link to robotics clear. Because of the generality of our approach, we think that it will be of interest to a wide range of other roboticists, who will be able to easily apply our framework to problems in their research (and we provide an open-source implementation of our framework to support these applications).

Our choice of motivating examples for our paper is just a starting point; since we have developed a general-purpose framework for accelerated failure prediction, we believe that practicing roboticists will be able to readily apply our method to their problems of interest.

[1] Y. Zhou, S. Booth, N. Figueroa, and J. Shah, “RoCUS: Robot Controller Understanding via Sampling,” in 5th Annual Conference on Robot Learning, Nov. 2021
[2] M. O'Kelly, A. Sinha, H. Namkoong, R. Tedrake, and J. C. Duchi, “Scalable End-to-End Autonomous Vehicle Testing via Rare-event Simulation,” Advances in Neural Information Processing Systems, vol. 31, 2018.


# Question 2

There is one major misunderstanding and one minor issue we would like to address here.

Major issue:

Reviewers 2 and 3 (and the meta-reviewer) ask for clarification about our HW example, including why it is challenging and relevant to practical robotics problems. This problem is inspired by the rich history of multi-agent pursuit-evasion games in robotics (see [3, 4, 5, 6] for examples), and it has applications to search and rescue and environmental monitoring (where the "hiders" might be moving sources of pollution, and "failures" indicate a failure to detect sources of pollution).

On a practical level, although our version of this problem is simplified, it still involves nonlinear robot dynamics, tracking error relative to the planned path, a limited sensing radius for the seekers, and a high-dimensional search space. We believe that these factors (which are based on limitations observed on real robots) and our demonstration on robot hardware make this example non-trivial.

Minor issue:

Reviewer 1 asks why the time reported for our method is longer than that reported for other methods (e.g. 141.7 s for our method vs 111.5 s for RMH), even though Fig. 5 shows that our method converges faster. The reported times are the total time needed by each algorithm to make a fixed number of total steps, NOT the time needed to converge. Our method does indeed take longer on a per-sample basis, but it converges using fewer samples.


[3] A. Rahman et al. “AdverSAR: Adversarial Search and Rescue via Multi-Agent Reinforcement Learning.” 2022 IEEE International Symposium on Technologies for Homeland Security (HST) (2022): 1-7.
[4] D.S. Drew. Multi-Agent Systems for Search and Rescue Applications. Curr Robot Rep 2, 189–200 (2021). https://doi.org/10.1007/s43154-021-00048-3
[5] L. Zhang et al. “Multi-agent Pursuit-Evasion Under Uncertainties with Redundant Robot Assignments: Extended Abstract.” 2019 International Symposium on Multi-Robot and Multi-Agent Systems (MRS) (2019): 92-94.
[6] C. Robin and S. Lacroix. “Failure anticipation in pursuit-evasion.” Robotics: Science and Systems (2012).

